CSSTs: A Dynamic Data Structure for Partial Orders in Concurrent Execution Analysis

Dynamic analyses are a standard approach to analyzing and testing concurrent programs. Such techniques observe program traces and analyze them to infer the presence or absence of bugs. At its core, each analysis maintains a partial order $P$ that represents order dependencies between events of the analyzed trace $\sigma$. Naturally, the scalability of the analysis largely depends on how efficiently it maintains $P$. The standard data structure for this task has thus far been vector clocks. These, however, are slow for analyses that follow a non-streaming style, costing $O(n)$ for inserting (and propagating) each new ordering in $P$, where $n$ is the size of $\sigma$, while they cannot handle the deletion of existing orderings. In this paper we develop collective sparse segment trees (CSSTs), a simple but elegant data structure for generically maintaining a partial order $P$. CSSTs thrive when the width $k$ of $P$ is much smaller than the size $n$ of its domain, allowing inserting, deleting, and querying for orderings in $P$ to run in $O(logn)$ time. For a concurrent trace, $k$ is bounded by the number of its threads, and is normally orders of magnitude smaller than its size $n$, making CSSTs fitting for this setting. Our experimental results confirm that CSSTs are the best data structure currently to handle a range of dynamic analyses from existing literature.

==> barplot1.csv <==
vct,stt,vcm,stm
4.44,2.05,1.04,1.61,
2.18,1.28,1.13,1.28,
8.47,2.19,1.22,1.53,
72.74,1.28,14.79,1.36,
1.58,1.15,1.00,1.13,
0.93,1.04,0.95,1.04

==> barplot2.csv <==
grapht,graphm
12.53,4.36

==> barplot3.csv <==
vct,vcm
9.26,1.90


==> barplot_rc.csv <==
time,memory
12.53,4.36


==> data.csv <==
name,threads,time,standard dev <= columns meaning
data1,1,1.12,0.007
data1,2,0.6,0.0030
data1,4,0.6,0.0031
other,1,6,0.01
other,2,3,0.003
other,4,3,0.003


==> scalability_sts_insert_k=10_r=10000_i=20n.csv <==
x,cssts,sts
100000,3.1023870000000004e-05,6.112924e-05,
200000,3.5410119999999996e-05,7.441879e-05,
300000,3.878619e-05,8.016235000000001e-05,
400000,4.338045e-05,9.066156e-05,
500000,4.5050759999999996e-05,9.592674e-05,
600000,4.497541e-05,9.876464e-05,
700000,4.565427e-05,0.00010484292,
800000,4.602457e-05,0.00010156352,
900000,4.726602e-05,0.00011019213,
1000000,4.8924609999999996e-05,0.00011572569,


==> scalability_sts_insert_k=10_r=5000_i=20n.csv <==
x,cssts,sts
100000,3.63963e-05,7.13376e-05,
200000,4.41873e-05,8.49399e-05,
300000,4.92061e-05,9.55358e-05,
400000,5.35017e-05,9.79329e-05,
500000,5.28712e-05,0.0001044395,
600000,5.26135e-05,0.0001050968,
700000,5.43982e-05,0.0001094358,
800000,5.48813e-05,0.0001104996,
900000,5.44099e-05,0.0001199073,
1000000,5.61443e-05,0.0001205183,

==> scalability_sts_insert_k=20_r=10000_i=20n.csv <==
x,cssts,sts
100000,0.00011608802,0.00030310237999999997,
200000,0.00012922941,0.00036640061,
300000,0.00012772814,0.00040137728000000004,
400000,0.00013165621,0.00041796277,
500000,0.00013507207,0.00043624008,
600000,0.000134531,0.00043761155,
700000,0.0001372249,0.00044769187,
800000,0.00014094143,0.00046029739,
900000,0.0001440959,0.0004742531,
1000000,0.00015132093,0.000492187,


==> scalability_sts_query_k=10_r=10000_i=20n.csv <==
x,cssts,sts
100000,9.9667e-07,3.33523e-06,
200000,1.22451e-06,3.8768200000000004e-06,
300000,1.40006e-06,4.10116e-06,
400000,1.55069e-06,4.29492e-06,
500000,1.16573e-06,4.35035e-06,
600000,1.1768e-06,4.68145e-06,
700000,1.26003e-06,4.7804299999999996e-06,
800000,1.26082e-06,4.63496e-06,
900000,1.34807e-06,4.97092e-06,
1000000,1.42192e-06,5.03601e-06,


==> scalability_sts_query_k=10_r=5000_i=20n.csv <==
x,cssts,sts
100000,1.0641e-06,3.2542e-06,
200000,1.4466e-06,3.6905e-06,
300000,1.7944e-06,3.9681e-06,
400000,1.23e-06,3.9256e-06,
500000,1.3156e-06,4.3626e-06,
600000,1.3293e-06,4.2443e-06,
700000,1.4423e-06,4.2747e-06,
800000,1.4419e-06,4.2896e-06,
900000,1.5347e-06,4.4379e-06,
1000000,1.6117e-06,4.8131e-06,

==> scalability_sts_query_k=20_r=10000_i=20n.csv <==
x,cssts,sts
100000,1.24668e-06,4.29752e-06,
200000,1.12271e-06,4.88998e-06,
300000,1.19698e-06,5.81238e-06,
400000,1.27894e-06,5.86187e-06,
500000,1.32911e-06,5.98247e-06,
600000,1.41701e-06,5.79214e-06,
700000,1.4948e-06,6.26799e-06,
800000,1.57009e-06,6.90312e-06,
900000,1.62493e-06,7.42638e-06,
1000000,1.67383e-06,8.434033333333334e-06,


==> scalability_vcs_insert_k=10_r=10000_i=20n.csv <==
x,cssts,vcs
35000,2.574269e-05,0.0015862868199999999,
40000,2.516086e-05,0.00181776555,
45000,2.745064e-05,0.00208255321,
50000,2.739391e-05,0.0023342387,
55000,2.778983e-05,0.0025253994,
60000,2.808682e-05,0.00268307304,
65000,2.907022e-05,0.00286114727,
70000,2.744861e-05,0.00308376436,
75000,2.865627e-05,0.00342768345,
80000,2.862268e-05,0.00354494875,


==> scalability_vcs_insert_k=20_r=10000_i=20n.csv <==
x,cssts,vcs
35000,8.719857e-05,0.00657254156,
40000,9.040095e-05,0.00756367296,
45000,9.267526e-05,0.00832586466,
50000,9.572024e-05,0.00919167761,
55000,9.801408e-05,0.01070795668,
60000,0.00010169953,0.01179869304,
65000,0.00010740929,0.01252475009,
70000,0.00010298107,0.01335520392,
75000,0.00010597652,0.01353620931,
80000,0.00010767629,0.01569885739,


==> scalability_vcs_query_k=10_r=10000_i=20n.csv <==
x,cssts,vcs
35000,7.3673e-07,6.411100000000001e-07,
40000,7.5203e-07,6.7165e-07,
45000,7.8738e-07,6.6376e-07,
50000,8.2003e-07,6.965e-07,
55000,8.2313e-07,7.0892e-07,
60000,8.5667e-07,7.136700000000001e-07,
65000,9.0135e-07,7.2117e-07,
70000,8.6322e-07,7.1465e-07,
75000,9.1646e-07,7.3639e-07,
80000,9.174600000000001e-07,7.4753e-07,


==> scalability_vcs_query_k=20_r=10000_i=20n.csv <==
x,cssts,vcs
35000,8.8427e-07,8.358900000000001e-07,
40000,9.3713e-07,8.49e-07,
45000,9.6146e-07,8.586e-07,
50000,9.9702e-07,8.3805e-07,
55000,1.02608e-06,8.4032e-07,
60000,1.07366e-06,8.4204e-07,
65000,1.13946e-06,8.648599999999999e-07,
70000,1.10195e-06,8.8593e-07,
75000,1.1371e-06,8.6095e-07,
80000,1.16252e-06,8.5178e-07,

